Seismic Modeling and Migration with Random Boundaries on the NEC SX-Aurora TSUBASA

Seismic imaging is a computationally demanding and data-intensive activity in the oil and gas industry. Reverse Time Migration (RTM) used in seismic applications needs to store the forward-propagated wavefield (or source wavefield) on disk. Aiming to mitigate the storage demand, we develop an RTM that implements the source wavefield reconstruction by introducing a new wave equation to the problem. We adjust the initial and boundary conditions to take advantage of the properties of random boundary conditions (RBC). The RBC does not suppress unwanted waves coming from the artificial boundary enabling the full wavefield recovery. Besides, it explores low correlations with non-coherent signals due to the random velocities in the boundary. We also develop compiler-guided implementations on a vector processor for seismic modeling and RTM, essential for Least-square Migration, Full Waveform Inversion, and Uncertainty Quantification applications. We test the seismic modeling and RTM on the 2-D Marmousi benchmark and 3-D HPC4E Seismic Test Suite. The numerical experiments show that the RTM which implements the wavefield reconstruction presents the best results in terms of execution time and hard disk demand. Lastly, the vector processor implementation is the one that requires fewer code modifications compared to the optimized baseline versions of the seismic modeling and RTM and GPU implementations, particularly for large 3D grids.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

